Parallel Nonnegative CP Decomposition of Dense Tensors

The CP tensor decomposition is a low-rank approximation of a tensor. We present a distributed-memory parallel algorithm and implementation of an alternating optimization method for computing a CP decomposition of dense tensor data that can enforce nonnegativity of the computed low-rank factors. The principal task is to parallelize the matricized-tensor times Khatri-Rao product (MTTKRP) bottleneck subcomputation. The algorithm is computation efficient, using dimension trees to avoid redundant computation across MTTKRPs within the alternating method. Our approach is also communication efficient, using a data distribution and parallel algorithm across a multidimensional processor grid that can be tuned to minimize communication. We benchmark our software on synthetic as well as hyperspectral image and neuroscience dynamic functional connectivity data, demonstrating that our algorithm scales well to 100s of nodes (up to 4096 cores) and is faster and more general than the currently available parallel software.

==> comm_sweep_scale_pgf.dat <==
algo-k allgather allreduce comm comp d gram krp mttkrp multittv nnls reducescatter total_time
27x3x1x1-10 0.0233079 0.00220306 0.0422879 0.706172 0.0 0.00238695 0.0 0.631294 0.0531063 0.0177954 0.0167769 0.7484599
27x3x1x1-20 0.0237006 0.00378358 0.0495797 0.744428 0.0 0.00300165 0.0 0.62861 0.0875289 0.0232745 0.0220955 0.7940077
27x3x1x1-30 0.0224419 0.00500792 0.055412 0.953684 0.0 0.00399419 0.0 0.804004 0.116794 0.0264276 0.0279621 1.009096
27x3x1x1-40 0.0272191 0.0151843 0.0813578 1.15078 0.0 0.00412368 0.0 0.955962 0.150983 0.0368568 0.0389544 1.2321378
27x3x1x1-50 0.0203286 0.0183836 0.0738409 1.36171 0.0 0.00463039 0.0 1.13096 0.183855 0.0389965 0.0351287 1.4355509
3x3x3x3-10 0.00584913 0.0034117 0.0151148 0.807822 0.0 0.0024685 0.0 0.708675 0.0774371 0.0177167 0.00585396 0.8229368
3x3x3x3-20 0.00542136 0.00403107 0.0416302 1.3473 0.0 0.0035476 0.0 1.18285 0.135878 0.023348 0.0321778 1.3889302
3x3x3x3-30 0.00526125 0.00413023 0.0364853 1.36009 0.0 0.00372842 0.0 1.13207 0.196171 0.0264746 0.0270938 1.3965753
3x3x3x3-40 0.0182381 0.0119029 0.0606635 1.66392 0.0 0.00396698 0.0 1.36215 0.256851 0.0391067 0.0305225 1.7245835
3x3x3x3-50 0.0103259 0.0143234 0.0517875 1.95097 0.0 0.00466034 0.0 1.58804 0.317445 0.038761 0.0271382 2.0027575
81x1x1x1-10 0.0235501 0.00274398 0.0428143 0.73152 0.0 0.00268936 0.0 0.637082 0.0722998 0.017652 0.0165203 0.7743343
81x1x1x1-20 0.0243545 0.0038696 0.0494726 0.810968 0.0 0.00325793 0.0 0.6397 0.133289 0.0325879 0.0212485 0.8604406
81x1x1x1-30 0.023109 0.00381693 0.0525746 1.04205 0.0 0.00328611 0.0 0.810579 0.201691 0.0240303 0.0256487 1.0946246
81x1x1x1-40 0.0220961 0.0160744 0.0749424 1.27495 0.0 0.00436917 0.0 0.960239 0.272928 0.0344259 0.0367719 1.3498924
81x1x1x1-50 0.021245 0.0210587 0.0773194 1.52684 0.0 0.00504296 0.0 1.13896 0.343398 0.0358665 0.0350158 1.6041594
9x3x3x1-10 0.0250272 0.00463129 0.0423144 0.696365 0.0 0.0032674 0.0 0.63204 0.0411304 0.0180294 0.0126559 0.7386794
9x3x3x1-20 0.0229695 0.00334585 0.0478564 0.720503 0.0 0.00288442 0.0 0.627577 0.0636244 0.0246969 0.0215411 0.7683594
9x3x3x1-30 0.0227862 0.00462242 0.052297 0.916633 0.0 0.00326864 0.0 0.799477 0.0859716 0.0258818 0.0248884 0.96893
9x3x3x1-40 0.0270137 0.0141643 0.0788357 1.10162 0.0 0.00393291 0.0 0.951659 0.105309 0.0384563 0.0376576 1.1804557
9x3x3x1-50 0.0157845 0.0182506 0.0672441 1.30187 0.0 0.00431347 0.0 1.12576 0.128238 0.0410975 0.0332091 1.3691141
9x9x1x1-10 0.0238488 0.00264093 0.0430268 0.68202 0.0 0.00266596 0.0 0.62019 0.0397834 0.0176267 0.016537 0.7250468
9x9x1x1-20 0.0233007 0.00348874 0.0439624 0.720346 0.0 0.00299313 0.0 0.627318 0.0641712 0.0240651 0.0171729 0.7643084
9x9x1x1-30 0.0232604 0.00543496 0.047334 0.917797 0.0 0.00414665 0.0 0.800943 0.0856437 0.0244494 0.0186386 0.965131
9x9x1x1-40 0.0205756 0.0148321 0.0748622 1.10155 0.0 0.0044169 0.0 0.952678 0.106394 0.0355038 0.0394546 1.1764122
9x9x1x1-50 0.016934 0.0248447 0.0823138 1.30496 0.0 0.00442305 0.0 1.12497 0.129494 0.0427563 0.040535 1.3872738


==> comm_sweep_scale_pgf_10.dat <==
algo-k allgather allreduce comm comp d gram krp mttkrp mttv nnls reducescatter total_time
81x1x1x1-10 0.0235501 0.00274398 0.0428143 0.73152 0.0 0.00268936 0.0 0.637082 0.0722998 0.017652 0.0165203 0.7743343
27x3x1x1-10 0.0233079 0.00220306 0.0422879 0.706172 0.0 0.00238695 0.0 0.631294 0.0531063 0.0177954 0.0167769 0.7484599
9x9x1x1-10 0.0238488 0.00264093 0.0430268 0.68202 0.0 0.00266596 0.0 0.62019 0.0397834 0.0176267 0.016537 0.7250468
9x3x3x1-10 0.0250272 0.00463129 0.0423144 0.696365 0.0 0.0032674 0.0 0.63204 0.0411304 0.0180294 0.0126559 0.7386794
3x3x3x3-10 0.00584913 0.0034117 0.0151148 0.807822 0.0 0.0024685 0.0 0.708675 0.0774371 0.0177167 0.00585396 0.8229368


==> ksw_4D_HSI.dat <==
alg p K alg-K total_d total_comm total_comp allgather allreduce reducescatter gram krp mttkrp mttv nnls err_compute err_communication
D 64 10 D10 0.11661076 0.00540676 0.111204 0.00139496 0.00204601 0.00159487 0.00209971 0 0.0872898 0.0185491 0.00190403 0.000361922 0.000361922 
D 64 20 D20 0.1554303 0.0188953 0.136535 0.00393479 0.00307971 0.0114913 0.00240008 0 0.101486 0.0286876 0.002328 0.000370815 0.000370815 
D 64 30 D30 0.1971476 0.0192886 0.177859 0.00421433 0.00336463 0.0113888 0.00298524 0 0.131478 0.0387579 0.00281106 0.000443072 0.000443072 
D 64 40 D40 0.237397 0.021458 0.215939 0.00450837 0.00432318 0.0121481 0.00341131 0 0.159126 0.0482982 0.00303128 0.000500813 0.000500813 
D 64 50 D50 0.27826 0.030319 0.247941 0.00205178 0.0165986 0.0113817 0.00366011 0 0.181555 0.0573382 0.00323265 0.00052866 0.00052866 
#N 64 10 N10 1.21008876 0.00620876 1.20388 0.00149045 0.00229273 0.00206053 0.00246182 0.405177 0.792617 0 0.00225044 0.000352253 0.000352253 
#N 64 20 N20 1.7818479 0.0103279 1.77152 0.00391749 0.00297408 0.00309241 0.00252551 0.787064 0.977885 0 0.00256075 0.000359788 0.000359788 
#N 64 30 N30 2.3860451 0.0107651 2.37528 0.00404203 0.0033552 0.00294218 0.00294433 1.15775 1.20998 0 0.00296664 0.000469035 0.000469035 
#N 64 40 N40 2.9706195 0.0118395 2.95878 0.00426667 0.0037906 0.00343046 0.00326677 1.53589 1.41448 0 0.0031536 0.000541567 0.000541567 
#N 64 50 N50 3.5968953 0.0126953 3.5842 0.0019852 0.00712671 0.00329759 0.00384196 1.91154 1.66331 0 0.00345048 0.000561241 0.000561241 


==> kswp_neuro.dat <==
#this is k sweep for neuroscience data
#but naming k to be p to be consistent
#with plots.tex. Also D is D and N is N
#alg k total_time
alg k total
L 10 1.46
L 20 1.65
L 30 2.07
L 40 2.44
L 50 3.01
D 10 0.6716435 
N 10 1.0047454  
D 20 0.9840091  
N 20 1.6286022 
D 30 1.2962988 
N 30 2.1411294 
D 40 1.5085318  
N 40 2.5979997 
D 50 1.8214528 
N 50 3.200248 


==> str_3D_HSI.dat <==
#In this experiment the NF and DF are NF and DF respectively.
#we have to mark the algorithm as NF and DF because of 
#plots.tex that will look for it in the case of Liavas baseline
alg p total
DF 1 4.06555335
L 1 8.992
NF 1 7.37307533
DF 4 1.07797679 
NF 4 2.17713718
L 4 1.81
DF 16 0.314
NF 16 0.5825
L 16 0.731
DF 64 0.1069
NF 64 0.182
L 64 0.21
DF 256 0.0464 
NF 256 0.0664
L 256 0.108
DF 1024 0.0238
NF 1024 0.0289
L 1024 0.0543


==> str_3D_syn.dat <==
alg p total
D 16 3.39
D 128 0.386
D 1024 0.05
D 8192 0.014
L 1 20.3 
L 8 2.571 
L 64 0.282 
L 512 0.0417
N 16 2.81 
N 128 0.511
N 8192 0.0856
DF 1 16.3
DF 8 1.80
DF 64 0.209
DF 512 0.0309
NF 1 21.36
NF 8 1.94
NF 64 0.253
NF 512 0.046
DF 4096 0.00920
NF 4096 0.0120



==> str_5D_syn.dat <==
alg p total total_comm total_comp allgather allreduce reducescatter gram krp mttkrp nnls err_compute err_communication
D 1 26.142527724 0.000627724 26.1419 0.000123885 0.000116255 0.000378177 0.00153115 0.000 26.0799 0.0582224 0.00168064 0.00168064 
D 2 11.52263607 0.00643607 11.5162 0.00289744 0.000632318 0.00278887 0.00166622 0.000 11.4728 0.0391901 0.00189273 0.00189273 
D 4 5.89382547 0.00908547 5.88474 0.00376854 0.00210826 0.00311544 0.00229561 0 5.84659 0.0327845 0.00222013 0.00222013
D 8 3.07403732 0.00879732 3.06524 0.00389019 0.00221754 0.00237859 0.00237616 0 3.02351 0.0362258 0.00235145 0.00235145 
D 16 1.57308223 0.00991223 1.56317 0.00418362 0.00292112 0.0025121 0.00250771 0 1.52241 0.0346043 0.00272784 0.00272784
D 32 0.8659485 0.0106725 0.855276 0.00271221 0.00494895 0.0026745 0.00370335 0 0.814195 0.0330025 0.00324411 0.00324411 
N 1 345.175859084 0.000859084 345.175 0.000147041 0.000122769 0.000566214 0.00165825 162.895 182.211 0.0654016 0.0016078 0.0016078 
N 2 264.28723452 0.00623452 264.281 0.00298405 0.000870971 0.00226432 0.00189617 75.7066 188.524 0.0459974 0.00194639 0.00194639 
N 4 102.26180035 0.00880035 102.253 0.00359529 0.00200619 0.00280347 0.00252233 44.6245 57.5834 0.0401037 0.00181459 0.00181459 
N 8 52.6767044 0.0103044 52.6664 0.00403141 0.00260215 0.00311863 0.00263312 23.9099 28.7149 0.0360894 0.00211462 0.00211462 
N 16 25.5987749 0.0102749 25.5885 0.00398399 0.00298048 0.00274968 0.0029253 11.1107 14.437 0.0346948 0.00256578 0.00256578 
N 32 13.6693909 0.0132909 13.6561 0.00296635 0.00521222 0.00408106 0.00398686 6.26481 7.34902 0.0339718 0.00309581 0.00309581 


==> wk_3D_syn2_scale_pgf.dat <==
alg-p allgather allreduce comm comp d err_communication err_compute gram krp mttkrp multittv nnls reducescatter total_time
D1 0.00011293740000000001 7.724e-05 0.0006137435999999999 0.09807102000000001 0.0 0.0001699254 0.0001699254 0.001054774 0.0 0.0300728 0.01508924 0.051076300000000005 0.00041388220000000003 0.0986847636
D8 0.0035031380000000003 0.0009144454 0.011576640000000001 0.07236691999999999 0.0 0.00026214879999999997 0.00026214879999999997 0.001301672 0.0 0.033246380000000006 0.0168294 0.019828500000000002 0.00698413 0.08394355999999999
D27 0.010141455999999998 0.009152196 0.029245580000000004 0.07177686000000001 0.0 0.0003394292 0.0003394292 0.0017741139999999998 0.0 0.03426246 0.01845836 0.015606680000000001 0.009640386 0.10102244000000002
D64 0.004791568 0.002690616 0.02104946 0.07142828 0.0 0.0003777792 0.0003777792 0.001943186 0.0 0.03432016 0.01909346 0.0143156 0.0131548 0.09247774
N1 0.00011551819999999999 7.406e-05 0.000561707 0.2103246 0.0 0.0001811414 0.0001811414 0.0010997000000000001 0.08223742 0.07845766 0.0 0.0477577 0.00036288400000000006 0.210886307
N8 0.0032788879999999998 0.0011103057999999999 0.006915787999999999 0.18963480000000002 0.0 0.00026450120000000006 0.00026450120000000006 0.0013070100000000002 0.08662612 0.0839361 0.0 0.01658624 0.002359252 0.19655058800000003
N27 0.006894071999999999 0.00680882 0.016655339999999998 0.20141959999999998 0.0 0.00035529379999999996 0.00035529379999999996 0.001732052 0.09677844000000001 0.08797340000000001 0.0 0.013419259999999999 0.002641448 0.21807493999999997
N64 0.00463013 0.002330882 0.01181926 0.1944012 0.0 0.0003988622 0.0003988622 0.001905072 0.09510864 0.0861206 0.0 0.009545072 0.004470458 0.20622046


==> wk_4D_syn.dat <==
alg p alg-p total_d total_comm total_comp allgather allreduce reducescatter gram krp mttkrp nnls err_compute err_communication
D 1 D1 10.678542907 0.000842907 10.6777 0.000168018 0.000102971 0.000556756 0.0014925 0 10.6018 0.0720009 0.00159589 0.00159589 
D 16 D16 11.189374 0.016174 11.1732 0.00451838 0.00181773 0.00941894 0.00224266 0 11.1398 0.0274177 0.00243777 0.00243777 
D 81 D81 11.5878297 0.0727297 11.5151 0.0203568 0.0114065 0.039833 0.0100455 0 11.4715 0.0320251 0.00350245 0.00350245 
D 256 D256 12.0240349 0.0581349 11.9659 0.026146 0.00524609 0.0194027 0.00414871 0 11.9154 0.0352221 0.00943029 0.00943029 
N 1 N1 25.8544749 0.0012749 25.8532 0.000171751 0.0001102 0.000983557 0.001692 9.67572 16.1005 0.0727675 0.00167856 0.00167856 
N 16 N16 26.54794369 0.00974369 26.5382 0.00453058 0.00171518 0.00334426 0.0021934 9.62778 16.8722 0.0347681 0.00028861 0.00028861 
N 81 N81 27.7843825 0.0281825 27.7562 0.0140344 0.00825232 0.00557205 0.00305983 9.78639 17.9335 0.0316572 0.000460235 0.000460235 
N 256 N256 27.7095297 0.0308297 27.6787 0.0203922 0.00420758 0.00582995 0.00353962 9.64693 17.994 0 0.0318453 0.000516092 0.000516092

